Utility Maximizing Sequential Sensing Over a Finite Horizon

We consider the problem of optimally utilizing $N$ resources, each in an unknown binary state. The state of each resource can be inferred from state-dependent noisy measurements. Depending on its state, utilizing a resource results in either a reward or a penalty per unit time. The objective is a sequential strategy governing the decision of sensing and exploitation at each time to maximize the expected utility (i.e., total reward minus total penalty and sensing cost) over a finite horizon $L$. We formulate the problem as a Partially Observable Markov Decision Process (POMDP) and show that the optimal strategy is based on two time-varying thresholds for each resource and an optimal selection rule for which resource to sense. Since a full characterization of the optimal strategy is generally intractable, we develop a low-complexity policy that is shown by simulations to offer near optimal performance. This problem finds applications in opportunistic spectrum access, marketing strategies and other sequential resource allocation problems.

==> Figures/Alg2_Lar_L_2_2.dat <==
   2.0000000e+02   7.7505265e+01
   5.0000000e+02   7.5077089e+01
   1.0000000e+03   7.6329691e+01
   2.0000000e+03   6.8708987e+01


==> Figures/Alg2_Mod_L_10_2.dat <==
   7.0000000e+01   1.7491064e+02
   8.0000000e+01   2.2278653e+02
   9.0000000e+01   2.9877770e+02
   1.0000000e+02   3.4168402e+02


==> Figures/Alg2_Mod_L_1_2.dat <==
   7.0000000e+01   4.0071095e+02
   7.5000000e+01   4.4345327e+02
   8.0000000e+01   4.8668538e+02
   8.5000000e+01   5.2880385e+02
   9.0000000e+01   5.7114543e+02
   9.5000000e+01   6.1851578e+02
   1.0000000e+02   6.5741422e+02


==> Figures/Alg2_Mod_L_5_2.dat <==
   7.0000000e+01   2.6199844e+02
   8.0000000e+01   3.4160536e+02
   9.0000000e+01   4.0313034e+02
   1.0000000e+02   4.9155146e+02


==> Figures/CTNS_Lar_L_2_2.dat <==
   2.0000000e+02   1.1736288e+02
   5.0000000e+02   1.1439709e+02
   1.0000000e+03   1.1289123e+02
   2.0000000e+03   1.1055645e+02


==> Figures/CTNS_Mod_L_10_2.dat <==
   7.0000000e+01  -8.1284305e+00
   8.0000000e+01   5.0421145e+01
   9.0000000e+01   8.6492184e+01
   1.0000000e+02   1.5749165e+02


==> Figures/CTNS_Mod_L_1_2.dat <==
   7.0000000e+01   2.0513753e+02
   7.5000000e+01   2.4126102e+02
   8.0000000e+01   2.7855446e+02
   8.5000000e+01   3.2069969e+02
   9.0000000e+01   3.5974029e+02
   9.5000000e+01   4.0120242e+02
   1.0000000e+02   4.4494107e+02


==> Figures/CTNS_Mod_L_5_2.dat <==
   7.0000000e+01   7.2752894e+01
   8.0000000e+01   1.5189098e+02
   9.0000000e+01   2.1906114e+02
   1.0000000e+02   2.9582460e+02


==> Figures/CTNS_Small_L_1_1.dat <==
   5.0000000e+00   3.8783857e+00
   1.0000000e+01   8.5410172e+00
   1.5000000e+01   1.6939475e+01
   2.0000000e+01   2.9379790e+01


==> Figures/CT_Lar_L_2_2.dat <==
   2.0000000e+02   7.9233082e+01
   5.0000000e+02   7.5562772e+01
   1.0000000e+03   7.4891189e+01
   2.0000000e+03   7.3657351e+01


==> Figures/CT_Mod_L_10_2.dat <==
   7.0000000e+01   4.9342001e+01
   8.0000000e+01   1.2285940e+02
   9.0000000e+01   1.7742690e+02
   1.0000000e+02   2.5018616e+02


==> Figures/CT_Mod_L_1_2.dat <==
   7.0000000e+01   3.8094786e+02
   7.5000000e+01   4.2283449e+02
   8.0000000e+01   4.6667481e+02
   8.5000000e+01   5.0939947e+02
   9.0000000e+01   5.5220612e+02
   9.5000000e+01   6.0049077e+02
   1.0000000e+02   6.4661203e+02


==> Figures/CT_Mod_L_5_2.dat <==
   7.0000000e+01   1.9323079e+02
   8.0000000e+01   2.8284674e+02
   9.0000000e+01   3.5470485e+02
   1.0000000e+02   4.5041818e+02


==> Figures/CT_NR_Small_L_1_1.dat <==
   5.0000000e+00   7.7044758e+00
   1.0000000e+01   2.6630406e+01
   1.5000000e+01   5.2728368e+01
   2.0000000e+01   8.4825514e+01


==> Figures/CT_R_Small_L_1_1.dat <==
   5.0000000e+00   1.4938960e+01
   1.0000000e+01   3.4555503e+01
   1.5000000e+01   5.8627451e+01
   2.0000000e+01   8.8843553e+01


==> Figures/Constant_10_4.dat <==
   5.0000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.5000000e+01  -1.3969140e+01
   2.0000000e+01  -1.3777420e+01


==> Figures/Constant_2_2.dat <==
   5.0000000e+00  -8.9312000e-01
   1.0000000e+01   3.2100000e-01
   1.5000000e+01   3.4082600e+00
   2.0000000e+01   7.0367600e+00


==> Figures/Easy_10_4.dat <==
   5.0000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.5000000e+01  -1.2113560e+01
   2.0000000e+01  -1.2373220e+01


==> Figures/Easy_2_2.dat <==
   5.0000000e+00  -3.4998000e-01
   1.0000000e+01   9.8798000e-01
   1.5000000e+01   4.0287800e+00
   2.0000000e+01   7.6432800e+00


==> Figures/NS_Lar_L_2_2.dat <==
   2.0000000e+02   1.1427655e+02
   5.0000000e+02   1.1340785e+02
   1.0000000e+03   1.1112524e+02
   2.0000000e+03   1.0922505e+02


==> Figures/NS_Mod_L_10_2.dat <==
   7.0000000e+01   1.1934572e+02
   8.0000000e+01   1.7059491e+02
   9.0000000e+01   2.2290921e+02
   1.0000000e+02   2.6340325e+02


==> Figures/NS_Mod_L_1_2.dat <==
   7.0000000e+01   2.3994720e+02
   7.5000000e+01   2.7604592e+02
   8.0000000e+01   3.1517613e+02
   8.5000000e+01   3.5392552e+02
   9.0000000e+01   3.9200758e+02
   9.5000000e+01   4.3504322e+02
   1.0000000e+02   4.7737283e+02


==> Figures/NS_Mod_L_5_2.dat <==
   7.0000000e+01   1.6253015e+02
   8.0000000e+01   2.1552817e+02
   9.0000000e+01   2.8186884e+02
   1.0000000e+02   3.5501233e+02


==> Figures/NS_Small_L_1_1.dat <==
   5.0000000e+00   9.5585200e+00
   1.0000000e+01   2.0643527e+01
   1.5000000e+01   3.6825602e+01
   2.0000000e+01   5.5569407e+01


==> Figures/Prob_10_4.dat <==
   5.0000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00


==> Figures/Prob_2_2.dat <==
   5.0000000e+00  -2.6800000e-02
   1.0000000e+01   2.3944200e+00
   1.5000000e+01   4.1861200e+00
   2.0000000e+01   7.6818200e+00


==> Figures/Sim_10_4.dat <==
   5.0000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00


==> Figures/Sim_2_2.dat <==
   5.0000000e+00   4.3800000e-02
   1.0000000e+01   2.5008200e+00
   1.5000000e+01   5.5831200e+00
   2.0000000e+01   8.9445400e+00


==> Figures/VT_NR_Small_L_1_1.dat <==
   5.0000000e+00   1.1553497e+01
   1.0000000e+01   3.2091068e+01
   1.5000000e+01   6.2431507e+01
   2.0000000e+01   9.6742968e+01


==> Figures/VT_R_Small_L_1_1.dat <==
   5.0000000e+00   1.4303085e+01
   1.0000000e+01   3.7400080e+01
   1.5000000e+01   6.5180365e+01
   2.0000000e+01   9.6798648e+01


==> Figures/market_constant.dat <==
   5.0000000e+00  -4.4861536e-01
   1.0000000e+01  -4.8838723e-01
   1.5000000e+01   1.2547089e-01
   2.0000000e+01   1.2788903e+00


==> Figures/market_easy.dat <==
   5.0000000e+00  -1.1655167e-01
   1.0000000e+01   2.3385412e-01
   1.5000000e+01   1.0894546e+00
   2.0000000e+01   2.2964842e+00


==> Figures/market_sim.dat <==
   5.0000000e+00   2.9547439e-01
   1.0000000e+01   1.3272245e+00
   1.5000000e+01   2.6265759e+00
   2.0000000e+01   4.1752004e+00


==> Figures/market_tight.dat <==
   5.0000000e+00  -7.1621350e-03
   1.0000000e+01   3.2900648e-01
   1.5000000e+01   1.1532189e+00
   2.0000000e+01   2.3120746e+00

